Low Complexity Decoding for Punctured Trellis-Coded Modulation Over Intersymbol Interference Channels

Classical trellis-coded modulation (TCM) as introduced by Ungerboeck in 1976/1983 uses a signal constellation of twice the cardinality compared to an uncoded transmission with one bit of redundancy per PAM symbol, i.e., application of codes with rates $\frac{n-1}{n}$ when $2^{n}$ denotes the cardinality of the signal constellation. The original approach therefore only comprises integer transmission rates, i.e., $R=\left\{ 2,\,3,\,4\,\ldots \right\}$, additionally, when transmitting over an intersymbol interference (ISI) channel an optimum decoding scheme would perform equalization and decoding of the channel code jointly. In this paper, we allow rate adjustment for TCM by means of puncturing the convolutional code (CC) on which a TCM scheme is based on. In this case a nontrivial mapping of the output symbols of the CC to signal points results in a time-variant trellis. We propose an efficient technique to integrate an ISI-channel into this trellis and show that the computational complexity can be significantly reduced by means of a reduced state sequence estimation (RSSE) algorithm for time-variant trellises.

==> JOURNAL-Channel-ASK-complexity-1-1.csv <==
   1.5387249e+01   8.0000000e+00
   1.3835698e+01   1.6000000e+01
   1.1783646e+01   3.2000000e+01
   1.0006869e+01   6.4000000e+01
   8.4803424e+00   1.2800000e+02
   8.4803424e+00   2.5600000e+02
   8.4803424e+00   5.1200000e+02
             NaN             NaN


==> JOURNAL-Channel-ASK-complexity-1-2.csv <==
   1.3485347e+01   2.4000000e+01
   1.0382244e+01   4.8000000e+01
   8.4803424e+00   9.6000000e+01
   8.4803424e+00   1.9200000e+02
   8.4803424e+00   3.8400000e+02
#   8.4803424e+00   5.1200000e+02


==> JOURNAL-Channel-ASK-complexity-2-1.csv <==
   1.6763626e+01   8.0000000e+00
   1.5362224e+01   1.6000000e+01
   1.3910773e+01   3.2000000e+01
   1.1883746e+01   6.4000000e+01
   9.8066687e+00   1.2800000e+02
   9.7065686e+00   2.5600000e+02
   9.6815436e+00   5.1200000e+02
             NaN             NaN


==> JOURNAL-Channel-ASK-complexity-2-2.csv <==
   1.4836699e+01   2.4000000e+01
   1.2459321e+01   4.8000000e+01
   9.8316937e+00   9.6000000e+01
   9.7816437e+00   1.9200000e+02
   9.6815436e+00   3.8400000e+02
#   9.6815436e+00   5.1200000e+02


==> JOURNAL-Channel-ASK-complexity-3-1.csv <==
   2.0717580e+01   8.0000000e+00
   1.9416278e+01   1.6000000e+01
   1.8265127e+01   3.2000000e+01
   1.6087950e+01   6.4000000e+01
   1.3985848e+01   1.2800000e+02
   1.2659522e+01   2.5600000e+02
   1.1608470e+01   5.1200000e+02
             NaN             NaN


==> JOURNAL-Channel-ASK-complexity-3-2.csv <==
   1.9015878e+01   2.4000000e+01
   1.7038901e+01   4.8000000e+01
   1.4060923e+01   9.6000000e+01
   1.3585447e+01   1.9200000e+02
   1.1758621e+01   3.8400000e+02
#   1.1608470e+01   5.1200000e+02


==> JOURNAL-Channel-ASK-complexity-rsse-1.csv <==
 8.4803424e+00  5.1200000e+02   
 8.4803424e+00  3.8400000e+02   
 8.4803424e+00  2.5600000e+02   
 8.4803424e+00  1.9200000e+02   
 8.4803424e+00  1.2800000e+02   
 8.4803424e+00  9.6000000e+01   
 1.0006869e+01  6.4000000e+01   
 1.0382244e+01  4.8000000e+01   
 1.1783646e+01  3.2000000e+01   
 1.3485347e+01  2.4000000e+01   
 1.3835698e+01  1.6000000e+01   
 1.5387249e+01  8.0000000e+00   


==> JOURNAL-Channel-ASK-complexity-rsse-2.csv <==
   9.6815436e+00   5.1200000e+02
   9.6815436e+00   3.8400000e+02
   9.7065686e+00   2.5600000e+02
   9.7816437e+00   1.9200000e+02
   9.8066687e+00   1.2800000e+02
   9.8316937e+00   9.6000000e+01
   1.1883746e+01   6.4000000e+01
   1.2459321e+01   4.8000000e+01
   1.3910773e+01   3.2000000e+01
   1.4836699e+01   2.4000000e+01
   1.5362224e+01   1.6000000e+01
   1.6763626e+01   8.0000000e+00


==> JOURNAL-Channel-ASK-complexity-rsse-3.csv <==
   1.1608470e+01   5.1200000e+02
   1.1758621e+01   3.8400000e+02
   1.2659522e+01   2.5600000e+02
   1.3585447e+01   1.9200000e+02
   1.3985848e+01   1.2800000e+02
   1.4060923e+01   9.6000000e+01
   1.6087950e+01   6.4000000e+01
   1.7038901e+01   4.8000000e+01
   1.8265127e+01   3.2000000e+01
   1.9015878e+01   2.4000000e+01
   1.9416278e+01   1.6000000e+01
   2.0717580e+01   8.0000000e+00

